Findings of the NLP4IF-2019 Shared Task on Fine-Grained Propaganda Detection

We present the shared task on Fine-Grained Propaganda Detection, which was organized as part of the NLP4IF workshop at EMNLP-IJCNLP 2019. There were two subtasks. FLC is a fragment-level task that asks for the identification of propagandist text fragments in a news article and also for the prediction of the specific propaganda technique used in each such fragment (18-way classification task). SLC is a sentence-level binary classification task asking to detect the sentences that contain propaganda. A total of 12 teams submitted systems for the FLC task, 25 teams did so for the SLC task, and 14 teams eventually submitted a system description paper. For both subtasks, most systems managed to beat the baseline by a sizable margin. The leaderboard and the data from the competition are available at http://propaganda.qcri.org/nlp4if-shared-task/.

==> labels-distribution-dev.dat <==
  50 Appeal_to_Authority
 103 Appeal_to_fear-prejudice
   3 Bandwagon
  17 Black-and-White_Fallacy
  22 Causal_Oversimplification
  39 Doubt
  59 Exaggeration,Minimisation
  63 Flag-Waving
 229 Loaded_Language
  87 Name_Calling,Labeling
   5 Obfuscation,Intentional_Vagueness,Confusion
  10 Red_Herring
   9 Reductio_ad_hitlerum
 101 Repetition
  26 Slogans
   2 Straw_Men
  10 Thought-terminating_Cliches
  10 Whataboutism



==> labels-distribution-train.dat <==
 116 Appeal_to_Authority
 239 Appeal_to_fear-prejudice
  13 Bandwagon
 109 Black-and-White_Fallacy
 201 Causal_Oversimplification
 490 Doubt
 479 Exaggeration,Minimisation
 240 Flag-Waving
2115 Loaded_Language
1085 Name_Calling,Labeling
  11 Obfuscation,Intentional_Vagueness,Confusion
  33 Red_Herring
  54 Reductio_ad_hitlerum
 571 Repetition
 136 Slogans
  13 Straw_Men
  79 Thought-terminating_Cliches
  57 Whataboutism

